Bitcoin Inscriptions: Foundations and Beyond

Bitcoin inscription marks a pivotal moment in blockchain technology. This report presents a primary exploration of Bitcoin inscriptions. We dive into the technological underpinnings and offer a detailed comparative analysis between Bitcoin inscriptions and NFTs on other blockchains. Further, we explore a wide range of use cases and significant opportunities for future innovation, including inscription derivative protocols, Bitcoin Layer2 solutions, and interoperability techniques.

==> bitcoin_price_historical_data.csv <==
Date,Price
16/1/2024,"42,690.30"
15/1/2024,"42,510.70"
14/1/2024,"41,746.10"
13/1/2024,"42,851.30"
12/1/2024,"42,835.90"
11/1/2024,"46,348.20"
10/1/2024,"46,629.30"
9/1/2024,"46,129.00"
8/1/2024,"46,962.20"
7/1/2024,"43,927.30"
6/1/2024,"43,967.90"
5/1/2024,"44,156.90"
4/1/2024,"44,157.00"
3/1/2024,"42,836.10"
2/1/2024,"44,943.70"
1/1/2024,"44,183.40"
31/12/2023,"42,272.50"
30/12/2023,"42,136.70"
29/12/2023,"42,072.40"
28/12/2023,"42,581.10"
27/12/2023,"43,446.50"
26/12/2023,"42,513.30"
25/12/2023,"43,578.50"
24/12/2023,"42,981.50"
23/12/2023,"43,710.40"
22/12/2023,"43,968.90"
21/12/2023,"43,865.90"
20/12/2023,"43,662.80"
19/12/2023,"42,259.30"
18/12/2023,"42,659.70"
17/12/2023,"41,368.70"
16/12/2023,"42,271.70"
15/12/2023,"41,929.00"
14/12/2023,"43,025.90"
13/12/2023,"42,884.50"
12/12/2023,"41,487.00"
11/12/2023,"41,256.10"
10/12/2023,"43,791.00"
9/12/2023,"43,718.40"
8/12/2023,"44,175.50"
7/12/2023,"43,289.70"
6/12/2023,"43,776.30"
5/12/2023,"44,076.20"
4/12/2023,"41,987.80"
3/12/2023,"39,970.20"
2/12/2023,"39,458.40"
1/12/2023,"38,688.20"
30/11/2023,"37,712.90"
29/11/2023,"37,855.50"
28/11/2023,"37,823.30"
27/11/2023,"37,248.60"
26/11/2023,"37,451.80"
25/11/2023,"37,787.00"
24/11/2023,"37,717.30"
23/11/2023,"37,293.10"
22/11/2023,"37,410.80"
21/11/2023,"35,813.60"
20/11/2023,"37,454.10"
19/11/2023,"37,354.20"
18/11/2023,"36,568.60"
17/11/2023,"36,595.40"
16/11/2023,"36,161.20"
15/11/2023,"37,874.90"
14/11/2023,"35,549.30"
13/11/2023,"36,478.30"
12/11/2023,"37,064.40"
11/11/2023,"37,150.50"
10/11/2023,"37,303.00"
9/11/2023,"36,700.50"
8/11/2023,"35,636.90"
7/11/2023,"35,426.10"
6/11/2023,"35,042.00"
5/11/2023,"35,019.40"
4/11/2023,"35,065.80"
3/11/2023,"34,718.70"
2/11/2023,"34,931.40"
1/11/2023,"35,423.80"
31/10/2023,"34,650.60"
30/10/2023,"34,477.90"
29/10/2023,"34,526.70"
28/10/2023,"34,082.60"
27/10/2023,"33,901.80"
26/10/2023,"34,153.70"
25/10/2023,"34,496.80"
24/10/2023,"33,917.00"
23/10/2023,"33,041.80"
22/10/2023,"29,984.20"
21/10/2023,"29,912.90"
20/10/2023,"29,674.50"
19/10/2023,"28,723.00"
18/10/2023,"28,321.70"
17/10/2023,"28,403.60"
16/10/2023,"28,509.70"
15/10/2023,"27,161.20"
14/10/2023,"26,852.80"
13/10/2023,"26,863.50"
12/10/2023,"26,761.10"
11/10/2023,"26,876.60"
10/10/2023,"27,391.00"
9/10/2023,"27,581.40"
8/10/2023,"27,922.70"
7/10/2023,"27,961.10"
6/10/2023,"27,936.90"
5/10/2023,"27,410.30"
4/10/2023,"27,790.90"
3/10/2023,"27,428.40"
2/10/2023,"27,505.30"
1/10/2023,"27,974.50"
30/9/2023,"26,962.70"
29/9/2023,"26,909.80"
28/9/2023,"27,022.60"
27/9/2023,"26,366.10"
26/9/2023,"26,218.90"
25/9/2023,"26,302.70"
24/9/2023,"26,251.50"
23/9/2023,"26,579.20"
22/9/2023,"26,581.90"
21/9/2023,"26,570.00"
20/9/2023,"27,125.00"
19/9/2023,"27,209.20"
18/9/2023,"26,763.50"
17/9/2023,"26,529.10"
16/9/2023,"26,562.00"
15/9/2023,"26,601.00"
14/9/2023,"26,524.70"
13/9/2023,"26,223.00"
12/9/2023,"25,834.50"
11/9/2023,"25,166.40"
10/9/2023,"25,840.20"
9/9/2023,"25,901.10"
8/9/2023,"25,909.50"
7/9/2023,"26,249.80"
6/9/2023,"25,758.00"
5/9/2023,"25,790.20"
4/9/2023,"25,823.30"
3/9/2023,"25,971.00"
2/9/2023,"25,869.70"
1/9/2023,"25,803.20"
31/8/2023,"25,937.30"
30/8/2023,"27,298.80"
29/8/2023,"27,723.90"
28/8/2023,"26,118.90"
27/8/2023,"26,100.60"
26/8/2023,"26,017.10"
25/8/2023,"26,057.20"
24/8/2023,"26,177.00"
23/8/2023,"26,436.20"
22/8/2023,"26,039.90"
21/8/2023,"26,126.00"
20/8/2023,"26,190.80"
19/8/2023,"26,099.40"
18/8/2023,"26,053.20"
17/8/2023,"26,635.70"
16/8/2023,"28,726.30"
15/8/2023,"29,195.30"
14/8/2023,"29,426.70"
13/8/2023,"29,300.10"
12/8/2023,"29,428.20"
11/8/2023,"29,420.80"
10/8/2023,"29,449.00"
9/8/2023,"29,578.00"
8/8/2023,"29,777.40"
7/8/2023,"29,204.20"
6/8/2023,"29,081.30"
5/8/2023,"29,068.10"
4/8/2023,"29,105.50"
3/8/2023,"29,189.30"
2/8/2023,"29,173.70"
1/8/2023,"29,712.20"
31/7/2023,"29,232.40"
30/7/2023,"29,281.70"
29/7/2023,"29,353.50"
28/7/2023,"29,315.00"
27/7/2023,"29,222.70"
26/7/2023,"29,352.20"
25/7/2023,"29,228.60"
24/7/2023,"29,178.10"
23/7/2023,"30,085.90"
22/7/2023,"29,788.90"
21/7/2023,"29,903.10"
20/7/2023,"29,801.00"
19/7/2023,"29,909.70"
18/7/2023,"29,866.80"
17/7/2023,"30,139.70"
16/7/2023,"30,235.50"
15/7/2023,"30,291.40"
14/7/2023,"30,317.40"
13/7/2023,"31,466.10"
12/7/2023,"30,387.30"
11/7/2023,"30,623.30"
10/7/2023,"30,415.30"
9/7/2023,"30,166.90"
8/7/2023,"30,288.80"
7/7/2023,"30,346.40"
6/7/2023,"29,913.10"
5/7/2023,"30,512.80"
4/7/2023,"30,768.40"
3/7/2023,"31,151.30"
2/7/2023,"30,617.70"
1/7/2023,"30,586.80"
30/6/2023,"30,472.90"
29/6/2023,"30,445.70"
28/6/2023,"30,078.60"
27/6/2023,"30,689.10"
26/6/2023,"30,267.00"
25/6/2023,"30,465.30"
24/6/2023,"30,533.60"
23/6/2023,"30,679.40"
22/6/2023,"29,890.50"
21/6/2023,"29,996.90"
20/6/2023,"28,307.70"
19/6/2023,"26,845.90"
18/6/2023,"26,339.70"
17/6/2023,"26,515.00"
16/6/2023,"26,341.30"
15/6/2023,"25,591.30"
14/6/2023,"25,129.50"
13/6/2023,"25,929.40"
12/6/2023,"25,906.80"
11/6/2023,"25,928.40"
10/6/2023,"25,844.00"
9/6/2023,"26,479.30"
8/6/2023,"26,501.10"
7/6/2023,"26,342.50"
6/6/2023,"27,230.20"
5/6/2023,"25,747.40"
4/6/2023,"27,122.30"
3/6/2023,"27,072.00"
2/6/2023,"27,244.70"
1/6/2023,"26,819.00"
31/5/2023,"27,216.10"
30/5/2023,"27,698.20"
29/5/2023,"27,739.40"
28/5/2023,"28,071.20"
27/5/2023,"26,857.50"
26/5/2023,"26,711.50"
25/5/2023,"26,475.80"
24/5/2023,"26,328.40"
23/5/2023,"27,220.70"
22/5/2023,"26,847.30"
21/5/2023,"26,749.90"
20/5/2023,"27,116.20"
19/5/2023,"26,882.90"
18/5/2023,"26,828.00"
17/5/2023,"27,403.10"
16/5/2023,"27,035.30"
15/5/2023,"27,183.90"
14/5/2023,"26,920.00"
13/5/2023,"26,777.50"
12/5/2023,"26,799.20"
11/5/2023,"26,983.50"
10/5/2023,"27,603.30"
9/5/2023,"27,634.90"
8/5/2023,"27,670.50"
7/5/2023,"28,424.80"
6/5/2023,"28,857.10"
5/5/2023,"29,513.20"
4/5/2023,"28,842.10"
3/5/2023,"29,023.60"
2/5/2023,"28,669.10"
1/5/2023,"28,077.60"
30/4/2023,"29,252.10"
29/4/2023,"29,234.10"
28/4/2023,"29,321.80"
27/4/2023,"29,475.90"
26/4/2023,"28,424.60"
25/4/2023,"28,298.80"
24/4/2023,"27,509.30"
23/4/2023,"27,591.40"
22/4/2023,"27,813.90"
21/4/2023,"27,264.80"
20/4/2023,"28,240.50"
19/4/2023,"28,813.70"
18/4/2023,"30,382.20"
17/4/2023,"29,434.90"
16/4/2023,"30,310.30"
15/4/2023,"30,299.60"
14/4/2023,"30,472.50"
13/4/2023,"30,387.40"
12/4/2023,"29,886.40"
11/4/2023,"30,209.60"
10/4/2023,"29,641.00"
9/4/2023,"28,326.60"
8/4/2023,"27,941.20"
7/4/2023,"27,910.40"
6/4/2023,"28,036.70"
5/4/2023,"28,173.50"
4/4/2023,"28,164.40"
3/4/2023,"27,802.10"
2/4/2023,"28,198.30"
1/4/2023,"28,456.10"
31/3/2023,"28,473.70"
30/3/2023,"28,029.50"
29/3/2023,"28,350.40"
28/3/2023,"27,262.20"
27/3/2023,"27,129.80"
26/3/2023,"27,973.50"
25/3/2023,"27,475.60"
24/3/2023,"27,462.20"
23/3/2023,"28,310.70"
22/3/2023,"27,261.70"
21/3/2023,"28,114.00"
20/3/2023,"27,720.50"
19/3/2023,"27,958.70"
18/3/2023,"26,914.50"
17/3/2023,"27,391.80"
16/3/2023,"25,004.10"
15/3/2023,"24,282.70"
14/3/2023,"24,699.70"
13/3/2023,"24,114.40"
12/3/2023,"21,994.80"
11/3/2023,"20,467.50"
10/3/2023,"20,156.70"
9/3/2023,"20,361.80"
8/3/2023,"21,710.80"
7/3/2023,"22,197.80"
6/3/2023,"22,410.00"
5/3/2023,"22,428.30"
4/3/2023,"22,347.10"
3/3/2023,"22,354.40"
2/3/2023,"23,465.40"
1/3/2023,"23,642.20"
28/2/2023,"23,130.50"
27/2/2023,"23,494.10"
26/2/2023,"23,558.70"
25/2/2023,"23,166.10"
24/2/2023,"23,191.50"
23/2/2023,"23,936.30"
22/2/2023,"24,186.60"
21/2/2023,"24,450.70"
20/2/2023,"24,839.50"
19/2/2023,"24,302.90"
18/2/2023,"24,631.40"
17/2/2023,"24,573.50"
16/2/2023,"23,539.60"
15/2/2023,"24,327.90"
14/2/2023,"22,198.50"
13/2/2023,"21,772.60"
12/2/2023,"21,786.80"
11/2/2023,"21,859.80"
10/2/2023,"21,635.00"
9/2/2023,"21,792.50"
8/2/2023,"22,964.60"
7/2/2023,"23,251.70"
6/2/2023,"22,761.80"
5/2/2023,"22,936.00"
4/2/2023,"23,323.80"
3/2/2023,"23,431.20"
2/2/2023,"23,427.60"
1/2/2023,"23,725.60"
31/1/2023,"23,125.10"
30/1/2023,"22,832.20"
29/1/2023,"23,753.10"
28/1/2023,"23,027.90"
27/1/2023,"23,074.60"
26/1/2023,"23,016.00"
25/1/2023,"23,055.10"
24/1/2023,"22,632.50"
23/1/2023,"22,915.50"
22/1/2023,"22,707.80"
21/1/2023,"22,775.70"
20/1/2023,"22,677.20"
19/1/2023,"21,081.20"
18/1/2023,"20,670.60"
17/1/2023,"21,137.10"
16/1/2023,"21,184.20"
15/1/2023,"20,879.80"
14/1/2023,"20,958.20"
13/1/2023,"19,927.00"
12/1/2023,"18,851.30"
11/1/2023,"17,942.30"
10/1/2023,"17,439.10"
9/1/2023,"17,180.10"
8/1/2023,"17,119.00"
7/1/2023,"16,943.60"
6/1/2023,"16,950.90"
5/1/2023,"16,829.80"
4/1/2023,"16,852.10"
3/1/2023,"16,674.20"
2/1/2023,"16,674.30"
1/1/2023,"16,618.40"
31/12/2022,"16,537.40"
30/12/2022,"16,607.20"
29/12/2022,"16,636.40"
28/12/2022,"16,546.20"
27/12/2022,"16,706.10"
26/12/2022,"16,918.10"
25/12/2022,"16,831.80"
24/12/2022,"16,837.20"
23/12/2022,"16,779.10"
22/12/2022,"16,820.60"
21/12/2022,"16,831.80"
20/12/2022,"16,902.80"
19/12/2022,"16,441.30"
18/12/2022,"16,741.10"
17/12/2022,"16,777.10"
16/12/2022,"16,629.60"
15/12/2022,"17,356.10"
14/12/2022,"17,796.40"
13/12/2022,"17,778.60"
12/12/2022,"17,210.40"
11/12/2022,"17,093.30"
10/12/2022,"17,127.20"
9/12/2022,"17,125.70"
8/12/2022,"17,225.70"
7/12/2022,"16,835.20"
6/12/2022,"17,089.30"
5/12/2022,"16,966.50"
4/12/2022,"17,112.60"
3/12/2022,"16,884.50"
2/12/2022,"17,093.60"
1/12/2022,"16,972.00"
30/11/2022,"17,163.90"
29/11/2022,"16,440.40"
28/11/2022,"16,211.70"
27/11/2022,"16,425.60"
26/11/2022,"16,456.50"
25/11/2022,"16,512.30"
24/11/2022,"16,601.20"
23/11/2022,"16,623.90"
22/11/2022,"16,212.90"
21/11/2022,"15,776.20"
20/11/2022,"16,286.70"
19/11/2022,"16,699.20"
18/11/2022,"16,638.30"
17/11/2022,"16,691.20"
16/11/2022,"16,540.50"
15/11/2022,"16,895.10"
14/11/2022,"16,613.70"
13/11/2022,"16,324.50"
12/11/2022,"16,795.20"
11/11/2022,"17,049.90"
10/11/2022,"17,589.10"
9/11/2022,"15,886.90"
8/11/2022,"18,527.40"
7/11/2022,"20,589.00"
6/11/2022,"20,916.30"
5/11/2022,"21,301.60"
4/11/2022,"21,145.90"
3/11/2022,"20,206.40"
2/11/2022,"20,154.40"
1/11/2022,"20,483.50"
31/10/2022,"20,496.30"
30/10/2022,"20,626.30"
29/10/2022,"20,809.80"
28/10/2022,"20,594.40"
27/10/2022,"20,292.90"
26/10/2022,"20,769.50"
25/10/2022,"20,082.70"
24/10/2022,"19,331.50"
23/10/2022,"19,571.20"
22/10/2022,"19,204.80"
21/10/2022,"19,162.60"
20/10/2022,"19,042.90"
19/10/2022,"19,123.90"
18/10/2022,"19,328.20"
17/10/2022,"19,548.20"
16/10/2022,"19,261.90"
15/10/2022,"19,068.70"
14/10/2022,"19,181.80"
13/10/2022,"19,379.80"
12/10/2022,"19,154.80"
11/10/2022,"19,059.10"
10/10/2022,"19,134.60"
9/10/2022,"19,441.00"
8/10/2022,"19,415.00"
7/10/2022,"19,531.30"
6/10/2022,"19,956.70"
5/10/2022,"20,157.50"
4/10/2022,"20,340.20"
3/10/2022,"19,628.30"
2/10/2022,"19,052.20"
1/10/2022,"19,311.90"
30/9/2022,"19,423.00"
29/9/2022,"19,593.00"
28/9/2022,"19,411.00"
27/9/2022,"19,081.00"
26/9/2022,"19,225.70"
25/9/2022,"18,803.20"
24/9/2022,"18,925.20"
23/9/2022,"19,293.50"
22/9/2022,"19,404.00"
21/9/2022,"18,489.00"
20/9/2022,"18,872.40"
19/9/2022,"19,538.90"
18/9/2022,"19,418.80"
17/9/2022,"20,113.50"
16/9/2022,"19,802.40"
15/9/2022,"19,701.70"
14/9/2022,"20,222.50"
13/9/2022,"20,175.50"
12/9/2022,"22,395.30"
11/9/2022,"21,834.90"
10/9/2022,"21,650.40"
9/9/2022,"21,365.20"
8/9/2022,"19,317.40"
7/9/2022,"19,281.50"
6/9/2022,"18,786.40"
5/9/2022,"19,793.10"
4/9/2022,"19,999.90"
3/9/2022,"19,831.40"
2/9/2022,"19,952.70"
1/9/2022,"20,126.10"
31/8/2022,"20,043.90"
30/8/2022,"19,792.60"
29/8/2022,"20,295.80"
28/8/2022,"19,550.20"
27/8/2022,"20,033.90"
26/8/2022,"20,249.90"
25/8/2022,"21,565.40"
24/8/2022,"21,365.20"
23/8/2022,"21,517.20"
22/8/2022,"21,416.30"
21/8/2022,"21,517.20"
20/8/2022,"21,138.90"
19/8/2022,"20,831.30"
18/8/2022,"23,203.60"
17/8/2022,"23,338.00"
16/8/2022,"23,856.80"
15/8/2022,"24,101.70"
14/8/2022,"24,302.80"
13/8/2022,"24,442.50"
12/8/2022,"24,398.70"
11/8/2022,"23,935.30"
10/8/2022,"23,962.90"
9/8/2022,"23,146.70"
8/8/2022,"23,816.30"
7/8/2022,"23,175.30"
6/8/2022,"22,944.20"
5/8/2022,"23,308.20"
4/8/2022,"22,612.10"
3/8/2022,"22,820.80"
2/8/2022,"22,988.60"
1/8/2022,"23,271.20"
31/7/2022,"23,303.40"
30/7/2022,"23,634.20"
29/7/2022,"23,774.30"
28/7/2022,"23,850.00"
27/7/2022,"22,958.30"
26/7/2022,"21,248.70"
25/7/2022,"21,301.90"
24/7/2022,"22,582.10"
23/7/2022,"22,460.40"
22/7/2022,"22,675.20"
21/7/2022,"23,153.00"
20/7/2022,"23,215.20"
19/7/2022,"23,410.20"
18/7/2022,"22,525.80"
17/7/2022,"20,785.60"
16/7/2022,"21,209.90"
15/7/2022,"20,825.10"
14/7/2022,"20,586.00"
13/7/2022,"20,250.00"
12/7/2022,"19,330.90"
11/7/2022,"19,963.20"
10/7/2022,"20,847.40"
9/7/2022,"21,587.50"
8/7/2022,"21,611.20"
7/7/2022,"21,637.80"
6/7/2022,"20,561.10"
5/7/2022,"20,200.60"
4/7/2022,"20,215.80"
3/7/2022,"19,309.90"
2/7/2022,"19,243.20"
1/7/2022,"19,262.90"
30/6/2022,"19,926.60"
29/6/2022,"20,111.30"
28/6/2022,"20,278.00"
27/6/2022,"20,730.20"
26/6/2022,"21,043.50"
25/6/2022,"21,489.90"
24/6/2022,"21,226.90"
23/6/2022,"21,100.70"
22/6/2022,"19,965.80"
21/6/2022,"20,720.40"
20/6/2022,"20,572.30"
19/6/2022,"20,577.20"
18/6/2022,"18,986.50"
17/6/2022,"20,444.60"
16/6/2022,"20,386.60"
15/6/2022,"22,577.90"
14/6/2022,"22,157.30"
13/6/2022,"22,448.00"
12/6/2022,"26,606.30"
11/6/2022,"28,403.40"
10/6/2022,"29,083.30"
9/6/2022,"30,097.80"
8/6/2022,"30,201.60"
7/6/2022,"31,128.80"
6/6/2022,"31,367.60"
5/6/2022,"29,913.00"
4/6/2022,"29,864.30"
3/6/2022,"29,700.90"
2/6/2022,"30,455.50"
1/6/2022,"29,798.50"
31/5/2022,"31,793.40"
30/5/2022,"31,723.30"
29/5/2022,"29,465.20"
28/5/2022,"29,027.10"
27/5/2022,"28,601.20"
26/5/2022,"29,203.50"
25/5/2022,"29,540.60"
24/5/2022,"29,648.70"
23/5/2022,"29,093.30"
22/5/2022,"30,286.60"
21/5/2022,"29,434.60"
20/5/2022,"29,178.60"
19/5/2022,"30,305.90"
18/5/2022,"28,683.70"
17/5/2022,"30,437.50"
16/5/2022,"29,849.00"
15/5/2022,"31,308.70"
14/5/2022,"30,080.40"
13/5/2022,"29,284.40"
12/5/2022,"28,976.00"
11/5/2022,"29,068.20"
10/5/2022,"31,007.50"
9/5/2022,"30,095.00"
8/5/2022,"34,060.00"
7/5/2022,"35,468.00"
6/5/2022,"36,009.00"
5/5/2022,"36,544.00"
4/5/2022,"39,688.00"
3/5/2022,"37,718.00"
2/5/2022,"38,514.00"
1/5/2022,"38,461.00"
30/4/2022,"37,650.00"
29/4/2022,"38,581.00"
28/4/2022,"39,748.00"
27/4/2022,"39,243.00"
26/4/2022,"38,113.00"
25/4/2022,"40,427.00"
24/4/2022,"39,464.00"
23/4/2022,"39,418.00"
22/4/2022,"39,709.00"
21/4/2022,"40,482.00"
20/4/2022,"41,368.00"
19/4/2022,"41,503.00"
18/4/2022,"40,803.00"
17/4/2022,"39,703.00"
16/4/2022,"40,382.00"
15/4/2022,"40,560.00"
14/4/2022,"39,936.00"
13/4/2022,"41,133.00"
12/4/2022,"40,078.00"
11/4/2022,"39,497.00"
10/4/2022,"42,138.00"
9/4/2022,"42,767.00"
8/4/2022,"42,275.00"
7/4/2022,"43,448.00"
6/4/2022,"43,173.00"
5/4/2022,"45,506.00"
4/4/2022,"46,629.00"
3/4/2022,"46,407.00"
2/4/2022,"45,811.00"
1/4/2022,"46,297.00"
31/3/2022,"45,525.00"
30/3/2022,"47,075.00"
29/3/2022,"47,449.00"
28/3/2022,"47,105.00"
27/3/2022,"46,859.00"
26/3/2022,"44,548.00"
25/3/2022,"44,331.00"
24/3/2022,"44,013.00"
23/3/2022,"42,912.00"
22/3/2022,"42,373.00"
21/3/2022,"41,022.00"
20/3/2022,"41,276.00"
19/3/2022,"42,233.00"
18/3/2022,"41,767.80"
17/3/2022,"40,914.80"
16/3/2022,"41,118.70"
15/3/2022,"39,285.70"
14/3/2022,"39,671.10"
13/3/2022,"37,792.40"
12/3/2022,"38,814.30"
11/3/2022,"38,730.20"
10/3/2022,"39,416.30"
9/3/2022,"41,929.00"
8/3/2022,"38,744.80"
7/3/2022,"38,024.80"
6/3/2022,"38,403.10"
5/3/2022,"39,395.80"
4/3/2022,"39,142.70"
3/3/2022,"42,463.00"
2/3/2022,"43,912.80"
1/3/2022,"44,420.30"
28/2/2022,"43,188.20"
27/2/2022,"37,689.10"
26/2/2022,"39,115.50"
25/2/2022,"39,209.60"
24/2/2022,"38,339.20"
23/2/2022,"37,224.60"
22/2/2022,"38,248.20"
21/2/2022,"37,017.70"
20/2/2022,"38,355.00"
19/2/2022,"40,090.30"
18/2/2022,"40,000.10"
17/2/2022,"40,552.80"
16/2/2022,"43,883.60"
15/2/2022,"44,544.40"
14/2/2022,"42,550.30"
13/2/2022,"42,061.10"
12/2/2022,"42,205.20"
11/2/2022,"42,388.40"
10/2/2022,"43,521.00"
9/2/2022,"44,388.90"
8/2/2022,"44,038.20"
7/2/2022,"43,833.90"
6/2/2022,"42,392.20"
5/2/2022,"41,412.10"
4/2/2022,"41,567.60"
3/2/2022,"37,287.80"
2/2/2022,"36,890.20"
1/2/2022,"38,709.70"
31/1/2022,"38,498.60"
30/1/2022,"37,917.70"
29/1/2022,"38,170.80"
28/1/2022,"37,745.10"
27/1/2022,"37,164.30"
26/1/2022,"36,800.40"
25/1/2022,"36,950.60"
24/1/2022,"36,686.30"
23/1/2022,"36,269.50"
22/1/2022,"35,075.20"
21/1/2022,"36,475.50"
20/1/2022,"40,715.90"
19/1/2022,"41,677.80"
18/1/2022,"42,364.60"
17/1/2022,"42,209.30"
16/1/2022,"43,079.10"
15/1/2022,"43,097.00"
14/1/2022,"43,073.30"
13/1/2022,"42,560.00"
12/1/2022,"43,901.00"
11/1/2022,"42,733.20"
10/1/2022,"41,832.20"
9/1/2022,"41,848.30"
8/1/2022,"41,672.00"
7/1/2022,"41,546.70"
6/1/2022,"43,097.50"
5/1/2022,"43,425.90"
4/1/2022,"45,837.30"
3/1/2022,"46,430.20"
2/1/2022,"47,311.80"
1/1/2022,"47,738.00"
31/12/2021,"46,219.50"
30/12/2021,"47,123.30"
29/12/2021,"46,461.70"
28/12/2021,"47,545.20"
27/12/2021,"50,678.20"
26/12/2021,"50,779.90"
25/12/2021,"50,406.40"
24/12/2021,"50,786.10"
23/12/2021,"50,801.00"
22/12/2021,"48,599.70"
21/12/2021,"48,902.00"
20/12/2021,"46,895.20"
19/12/2021,"46,704.50"
18/12/2021,"46,856.20"
17/12/2021,"46,172.20"
16/12/2021,"47,628.20"
15/12/2021,"48,871.50"
14/12/2021,"48,366.50"
13/12/2021,"46,703.60"
12/12/2021,"50,081.00"
11/12/2021,"49,314.50"
10/12/2021,"47,137.20"
9/12/2021,"47,596.60"
8/12/2021,"50,473.90"
7/12/2021,"50,595.20"
6/12/2021,"50,562.10"
5/12/2021,"49,405.50"
4/12/2021,"49,195.20"
3/12/2021,"53,631.50"
2/12/2021,"56,496.00"
1/12/2021,"57,210.30"
30/11/2021,"56,882.90"
29/11/2021,"57,794.80"
28/11/2021,"57,291.50"
27/11/2021,"54,765.90"
26/11/2021,"53,730.90"
25/11/2021,"58,935.10"
24/11/2021,"57,171.70"
23/11/2021,"57,573.20"
22/11/2021,"56,308.80"
21/11/2021,"58,714.30"
20/11/2021,"59,717.60"
19/11/2021,"58,083.40"
18/11/2021,"56,955.30"
17/11/2021,"60,367.80"
16/11/2021,"60,089.10"
15/11/2021,"63,597.90"
14/11/2021,"65,508.20"
13/11/2021,"64,398.60"
12/11/2021,"64,134.50"
11/11/2021,"64,806.70"
10/11/2021,"64,932.60"
9/11/2021,"66,904.40"
8/11/2021,"67,527.90"
7/11/2021,"63,273.20"
6/11/2021,"61,483.90"
5/11/2021,"60,974.30"
4/11/2021,"61,412.60"
3/11/2021,"62,918.50"
2/11/2021,"63,221.70"
1/11/2021,"60,915.30"
31/10/2021,"61,309.60"
30/10/2021,"61,840.10"
29/10/2021,"62,242.80"
28/10/2021,"60,582.50"
27/10/2021,"58,438.10"
26/10/2021,"60,310.80"
25/10/2021,"63,067.00"
24/10/2021,"60,866.50"
23/10/2021,"61,312.50"
22/10/2021,"60,690.30"
21/10/2021,"62,210.20"
20/10/2021,"65,979.10"
19/10/2021,"64,278.50"
18/10/2021,"62,056.30"
17/10/2021,"61,527.50"
16/10/2021,"60,861.10"
15/10/2021,"61,672.50"
14/10/2021,"57,345.80"
13/10/2021,"57,380.10"
12/10/2021,"56,015.90"
11/10/2021,"57,477.30"
10/10/2021,"54,687.70"
9/10/2021,"54,942.50"
8/10/2021,"53,914.70"
7/10/2021,"53,783.90"
6/10/2021,"55,323.20"
5/10/2021,"51,469.30"
4/10/2021,"49,227.30"
3/10/2021,"48,200.10"
2/10/2021,"47,666.90"
1/10/2021,"48,146.00"
30/9/2021,"43,823.30"
29/9/2021,"41,536.80"
28/9/2021,"41,022.30"
27/9/2021,"42,172.60"
26/9/2021,"43,203.40"
25/9/2021,"42,686.80"
24/9/2021,"42,819.90"
23/9/2021,"44,869.20"
22/9/2021,"43,551.60"
21/9/2021,"40,651.30"
20/9/2021,"42,870.60"
19/9/2021,"47,238.70"
18/9/2021,"48,306.70"
17/9/2021,"47,282.80"
16/9/2021,"47,748.00"
15/9/2021,"48,130.60"
14/9/2021,"47,077.50"
13/9/2021,"44,949.50"
12/9/2021,"46,062.30"
11/9/2021,"45,161.90"
10/9/2021,"44,842.80"
9/9/2021,"46,385.60"
8/9/2021,"46,061.40"
7/9/2021,"46,779.60"
6/9/2021,"52,672.10"
5/9/2021,"51,768.60"
4/9/2021,"49,918.40"
3/9/2021,"49,999.00"
2/9/2021,"49,274.30"
1/9/2021,"48,819.40"
31/8/2021,"47,130.40"
30/8/2021,"46,992.70"
29/8/2021,"48,777.40"
28/8/2021,"48,897.10"
27/8/2021,"49,064.30"
26/8/2021,"46,831.60"
25/8/2021,"48,994.50"
24/8/2021,"47,714.70"
23/8/2021,"49,539.70"
22/8/2021,"49,254.50"
21/8/2021,"48,875.80"
20/8/2021,"49,324.00"
19/8/2021,"46,755.90"
18/8/2021,"44,723.80"
17/8/2021,"44,691.60"
16/8/2021,"45,996.30"
15/8/2021,"46,991.30"
14/8/2021,"47,081.50"
13/8/2021,"47,809.10"
12/8/2021,"44,403.40"
11/8/2021,"45,564.30"
10/8/2021,"45,593.80"
9/8/2021,"46,284.30"
8/8/2021,"43,792.80"
7/8/2021,"44,614.20"
6/8/2021,"42,795.40"
5/8/2021,"40,867.20"
4/8/2021,"39,736.90"
3/8/2021,"38,130.30"
2/8/2021,"39,168.40"
1/8/2021,"39,878.30"
31/7/2021,"41,553.70"
30/7/2021,"42,203.40"
29/7/2021,"40,001.40"
28/7/2021,"40,003.20"
27/7/2021,"39,452.00"
26/7/2021,"37,276.60"
25/7/2021,"35,391.10"
24/7/2021,"33,824.80"
23/7/2021,"33,603.30"
22/7/2021,"32,298.90"
21/7/2021,"32,131.40"
20/7/2021,"29,793.80"
19/7/2021,"30,837.20"
18/7/2021,"31,785.40"
17/7/2021,"31,518.60"
16/7/2021,"31,394.00"
15/7/2021,"31,840.50"
14/7/2021,"32,820.70"
13/7/2021,"32,728.10"
12/7/2021,"33,113.00"
11/7/2021,"34,227.70"
10/7/2021,"33,510.60"
9/7/2021,"33,797.40"
8/7/2021,"32,866.30"
7/7/2021,"33,867.80"
6/7/2021,"34,225.60"
5/7/2021,"33,687.80"
4/7/2021,"35,298.20"
3/7/2021,"34,742.80"
2/7/2021,"33,813.40"
1/7/2021,"33,543.60"
30/6/2021,"35,026.90"
29/6/2021,"35,834.70"
28/6/2021,"34,475.90"
27/6/2021,"34,678.50"
26/6/2021,"32,243.40"
25/6/2021,"31,594.00"
24/6/2021,"34,665.80"
23/6/2021,"33,674.30"
22/6/2021,"32,496.40"
21/6/2021,"31,692.00"
20/6/2021,"35,595.80"
19/6/2021,"35,513.40"
18/6/2021,"35,749.40"
17/6/2021,"38,052.00"
16/6/2021,"38,336.00"
15/6/2021,"40,156.10"
14/6/2021,"40,529.40"
13/6/2021,"39,022.90"
12/6/2021,"35,467.50"
11/6/2021,"37,314.60"
10/6/2021,"36,649.40"
9/6/2021,"37,332.20"
8/6/2021,"33,382.90"
7/6/2021,"33,578.00"
6/6/2021,"35,815.40"
5/6/2021,"35,520.00"
4/6/2021,"36,851.30"
3/6/2021,"39,187.30"
2/6/2021,"37,555.80"
1/6/2021,"36,687.60"
31/5/2021,"37,298.60"
30/5/2021,"35,652.80"
29/5/2021,"34,584.60"
28/5/2021,"35,662.50"
27/5/2021,"38,417.30"
26/5/2021,"39,249.20"
25/5/2021,"38,378.30"
24/5/2021,"38,750.60"
23/5/2021,"34,679.70"
22/5/2021,"37,448.30"
21/5/2021,"37,297.40"
20/5/2021,"40,717.20"
19/5/2021,"36,720.50"
18/5/2021,"42,897.30"
17/5/2021,"43,541.30"
16/5/2021,"46,426.40"
15/5/2021,"46,708.80"
14/5/2021,"49,839.80"
13/5/2021,"49,704.60"
12/5/2021,"49,384.20"
11/5/2021,"56,695.70"
10/5/2021,"55,848.90"
9/5/2021,"58,238.30"
8/5/2021,"58,840.10"
7/5/2021,"57,337.20"
6/5/2021,"56,405.40"
5/5/2021,"57,441.30"
4/5/2021,"53,741.50"
3/5/2021,"57,169.80"
2/5/2021,"56,603.80"
1/5/2021,"57,807.10"
30/4/2021,"57,720.30"
29/4/2021,"53,560.80"
28/4/2021,"54,841.40"
27/4/2021,"55,036.50"
26/4/2021,"54,020.50"
25/4/2021,"48,963.60"
24/4/2021,"50,088.90"
23/4/2021,"51,143.60"
22/4/2021,"51,729.50"
21/4/2021,"53,820.20"
20/4/2021,"56,483.20"
19/4/2021,"55,646.10"
18/4/2021,"56,207.10"
17/4/2021,"60,041.90"
16/4/2021,"61,379.70"
15/4/2021,"63,216.00"
14/4/2021,"62,980.40"
13/4/2021,"63,540.90"
12/4/2021,"59,863.80"
11/4/2021,"59,978.70"
10/4/2021,"59,748.40"
9/4/2021,"58,118.70"
8/4/2021,"58,077.40"
7/4/2021,"55,948.70"
6/4/2021,"57,996.30"
5/4/2021,"58,993.40"
4/4/2021,"58,199.90"
3/4/2021,"57,059.90"
2/4/2021,"58,977.30"
1/4/2021,"58,718.30"
31/3/2021,"58,763.70"
30/3/2021,"58,771.30"
29/3/2021,"57,616.20"
28/3/2021,"55,765.20"
27/3/2021,"55,862.90"
26/3/2021,"55,036.10"
25/3/2021,"51,322.30"
24/3/2021,"52,325.40"
23/3/2021,"54,452.50"
22/3/2021,"54,158.30"
21/3/2021,"57,383.80"
20/3/2021,"58,093.40"
19/3/2021,"58,088.00"
18/3/2021,"57,656.00"
17/3/2021,"58,913.50"
16/3/2021,"56,889.70"
15/3/2021,"55,791.30"
14/3/2021,"59,113.70"
13/3/2021,"61,195.30"
12/3/2021,"57,265.10"
11/3/2021,"57,799.50"
10/3/2021,"55,851.90"
9/3/2021,"54,879.00"
8/3/2021,"52,311.00"
7/3/2021,"50,982.30"
6/3/2021,"48,855.60"
5/3/2021,"48,792.50"
4/3/2021,"48,428.00"
3/3/2021,"50,395.10"
2/3/2021,"48,424.20"
1/3/2021,"49,595.50"
28/2/2021,"45,164.00"
27/2/2021,"46,136.70"
26/2/2021,"46,345.60"
25/2/2021,"46,928.50"
24/2/2021,"49,697.50"
23/2/2021,"48,911.20"
22/2/2021,"54,111.80"
21/2/2021,"57,433.80"
20/2/2021,"55,923.70"
19/2/2021,"55,906.60"
18/2/2021,"51,582.20"
17/2/2021,"52,079.20"
16/2/2021,"49,169.70"
15/2/2021,"47,936.30"
14/2/2021,"48,643.40"
13/2/2021,"47,168.70"
12/2/2021,"47,371.70"
11/2/2021,"47,990.70"
10/2/2021,"44,836.00"
9/2/2021,"46,508.60"
8/2/2021,"46,395.70"
7/2/2021,"38,852.90"
6/2/2021,"39,256.60"
5/2/2021,"38,297.60"
4/2/2021,"36,982.10"
3/2/2021,"37,646.80"
2/2/2021,"35,485.20"
1/2/2021,"33,515.70"
31/1/2021,"33,108.10"
30/1/2021,"34,283.10"
29/1/2021,"34,301.80"
28/1/2021,"33,374.80"
27/1/2021,"30,404.00"
26/1/2021,"32,502.10"
25/1/2021,"32,252.30"
24/1/2021,"32,241.30"
23/1/2021,"32,088.90"
22/1/2021,"33,000.50"
21/1/2021,"30,842.10"
20/1/2021,"35,476.30"
19/1/2021,"36,002.90"
18/1/2021,"36,613.20"
17/1/2021,"35,839.60"
16/1/2021,"36,019.50"
15/1/2021,"36,845.80"
14/1/2021,"39,175.70"
13/1/2021,"37,382.20"
12/1/2021,"34,076.10"
11/1/2021,"35,544.30"
10/1/2021,"38,192.20"
9/1/2021,"40,151.90"
8/1/2021,"40,599.30"
7/1/2021,"39,460.20"
6/1/2021,"36,793.20"
5/1/2021,"33,991.50"
4/1/2021,"32,022.60"
3/1/2021,"32,958.90"
2/1/2021,"32,193.30"
1/1/2021,"29,359.90"

==> raw_data-inscriptions_type.csv <==
14/1/2024,text,326228
14/1/2024,image,27
14/1/2024,model,7
14/1/2024,other,20
14/1/2024,application,231
14/1/2024,video,1
13/1/2024,other,29
13/1/2024,model,169
13/1/2024,application,241
13/1/2024,video,7
13/1/2024,image,1360
13/1/2024,text,475945
12/1/2024,image,3132
12/1/2024,model,347
12/1/2024,video,105
12/1/2024,application,430
12/1/2024,text,109136
12/1/2024,other,47
11/1/2024,application,787
11/1/2024,other,13
11/1/2024,text,142979
11/1/2024,model,236
11/1/2024,video,4
11/1/2024,image,2093
10/1/2024,video,8
10/1/2024,other,18
10/1/2024,application,4851
10/1/2024,model,239
10/1/2024,image,6853
10/1/2024,text,101624
9/1/2024,image,9861
9/1/2024,text,171283
9/1/2024,other,12
9/1/2024,application,1930
9/1/2024,video,26
9/1/2024,model,444
8/1/2024,model,162
8/1/2024,image,2215
8/1/2024,other,19
8/1/2024,text,122632
8/1/2024,audio,2
8/1/2024,application,814
8/1/2024,video,217
7/1/2024,text,97129
7/1/2024,other,3
7/1/2024,video,1505
7/1/2024,image,21705
7/1/2024,audio,1
7/1/2024,model,668
7/1/2024,application,1672
6/1/2024,other,19
6/1/2024,image,17772
6/1/2024,video,2
6/1/2024,text,124284
6/1/2024,application,1486
6/1/2024,model,394
5/1/2024,other,25
5/1/2024,model,1372
5/1/2024,image,20774
5/1/2024,text,116032
5/1/2024,application,1638
5/1/2024,video,67
4/1/2024,model,2640
4/1/2024,text,105989
4/1/2024,other,69
4/1/2024,video,298
4/1/2024,image,21901
4/1/2024,application,2685
3/1/2024,audio,2
3/1/2024,application,2478
3/1/2024,video,5
3/1/2024,image,5840
3/1/2024,other,16
3/1/2024,text,186823
3/1/2024,model,5038
2/1/2024,text,91987
2/1/2024,image,3487
2/1/2024,video,1
2/1/2024,application,4401
2/1/2024,other,22
2/1/2024,model,672
1/1/2024,application,403
1/1/2024,audio,2
1/1/2024,text,120892
1/1/2024,other,10
1/1/2024,image,3219
1/1/2024,video,2
1/1/2024,model,1024
31/12/2023,image,857
31/12/2023,application,42
31/12/2023,model,43738
31/12/2023,text,269330
31/12/2023,audio,36
30/12/2023,other,4
30/12/2023,image,7302
30/12/2023,text,93167
30/12/2023,video,1
30/12/2023,model,2713
30/12/2023,application,123
29/12/2023,image,904
29/12/2023,other,22
29/12/2023,application,4933
29/12/2023,audio,2
29/12/2023,model,18291
29/12/2023,text,111384
29/12/2023,video,11
28/12/2023,audio,10
28/12/2023,application,2564
28/12/2023,model,897
28/12/2023,other,5
28/12/2023,video,1751
28/12/2023,text,113398
28/12/2023,image,4091
27/12/2023,model,1091
27/12/2023,application,8572
27/12/2023,video,40870
27/12/2023,other,6
27/12/2023,image,1429
27/12/2023,text,215427
26/12/2023,other,5
26/12/2023,audio,24
26/12/2023,application,33102
26/12/2023,video,1
26/12/2023,text,244238
26/12/2023,image,3278
26/12/2023,model,946
25/12/2023,other,11
25/12/2023,application,67834
25/12/2023,image,6359
25/12/2023,model,1581
25/12/2023,text,198723
24/12/2023,text,417778
24/12/2023,model,843
24/12/2023,image,14611
24/12/2023,audio,2
24/12/2023,application,6234
24/12/2023,other,37
23/12/2023,audio,11
23/12/2023,other,47
23/12/2023,image,9946
23/12/2023,text,304858
23/12/2023,video,6
23/12/2023,application,297
23/12/2023,model,1372
22/12/2023,application,325
22/12/2023,model,2432
22/12/2023,audio,13
22/12/2023,other,96
22/12/2023,image,4094
22/12/2023,text,287058
21/12/2023,image,1646
21/12/2023,model,2386
21/12/2023,application,103
21/12/2023,other,224
21/12/2023,audio,4
21/12/2023,text,298146
20/12/2023,other,64
20/12/2023,image,20200
20/12/2023,application,87
20/12/2023,model,692
20/12/2023,text,297179
19/12/2023,text,330455
19/12/2023,image,31596
19/12/2023,model,358
19/12/2023,audio,1
19/12/2023,other,69
19/12/2023,application,57
18/12/2023,text,330412
18/12/2023,application,176
18/12/2023,model,396
18/12/2023,other,36
18/12/2023,image,4604
18/12/2023,audio,2
17/12/2023,application,277
17/12/2023,model,46
17/12/2023,text,366480
17/12/2023,other,74
17/12/2023,image,109
16/12/2023,other,32
16/12/2023,text,392118
16/12/2023,image,109
16/12/2023,model,241
16/12/2023,application,74
15/12/2023,text,302126
15/12/2023,model,706
15/12/2023,image,182
15/12/2023,application,138
15/12/2023,other,502
14/12/2023,other,40
14/12/2023,model,156
14/12/2023,image,431
14/12/2023,text,130936
14/12/2023,application,46
13/12/2023,image,2173
13/12/2023,video,1
13/12/2023,text,148472
13/12/2023,other,184
13/12/2023,application,141
13/12/2023,model,251
12/12/2023,video,2
12/12/2023,other,1330
12/12/2023,application,68
12/12/2023,model,49
12/12/2023,text,183886
12/12/2023,image,5093
11/12/2023,text,151606
11/12/2023,other,781
11/12/2023,model,477
11/12/2023,image,14100
11/12/2023,application,1420
10/12/2023,image,7480
10/12/2023,model,177
10/12/2023,other,481
10/12/2023,application,223
10/12/2023,text,242187
9/12/2023,text,284189
9/12/2023,application,196
9/12/2023,model,2244
9/12/2023,image,8383
9/12/2023,other,2
8/12/2023,application,89
8/12/2023,model,5598
8/12/2023,text,94025
8/12/2023,audio,16
8/12/2023,image,24108
8/12/2023,other,3
7/12/2023,other,2
7/12/2023,image,2672
7/12/2023,model,5
7/12/2023,application,40
7/12/2023,text,115732
6/12/2023,text,70725
6/12/2023,application,290
6/12/2023,image,2068
6/12/2023,model,3
5/12/2023,other,3
5/12/2023,text,166757
5/12/2023,application,321
5/12/2023,image,6876
4/12/2023,application,452
4/12/2023,other,1
4/12/2023,image,3518
4/12/2023,text,215112
4/12/2023,model,32
3/12/2023,model,18
3/12/2023,text,480595
3/12/2023,application,311
3/12/2023,image,1246
3/12/2023,other,2
2/12/2023,image,15596
2/12/2023,application,3349
2/12/2023,model,49
2/12/2023,other,1
2/12/2023,text,158928
1/12/2023,image,15496
1/12/2023,audio,4
1/12/2023,text,141193
1/12/2023,model,21
1/12/2023,application,2307
1/12/2023,other,4
30/11/2023,image,7215
30/11/2023,audio,8
30/11/2023,model,18
30/11/2023,application,392
30/11/2023,text,68662
30/11/2023,video,35
30/11/2023,other,1
29/11/2023,image,8589
29/11/2023,text,78033
29/11/2023,application,104
29/11/2023,model,7
29/11/2023,other,6
29/11/2023,audio,1
28/11/2023,model,17
28/11/2023,other,1
28/11/2023,audio,1
28/11/2023,image,8682
28/11/2023,application,1912
28/11/2023,text,155892
27/11/2023,image,1679
27/11/2023,text,233082
27/11/2023,application,8205
26/11/2023,model,10
26/11/2023,application,27242
26/11/2023,image,2311
26/11/2023,audio,3
26/11/2023,video,2
26/11/2023,text,353798
26/11/2023,other,1
25/11/2023,application,5809
25/11/2023,model,40
25/11/2023,text,392745
25/11/2023,image,3720
25/11/2023,other,1
24/11/2023,audio,4
24/11/2023,model,2
24/11/2023,other,3
24/11/2023,application,6607
24/11/2023,image,2189
24/11/2023,text,338986
23/11/2023,model,1
23/11/2023,application,2
23/11/2023,text,357122
23/11/2023,image,1699
22/11/2023,image,1323
22/11/2023,text,288971
22/11/2023,model,69
22/11/2023,application,41
21/11/2023,text,234626
21/11/2023,application,99
21/11/2023,other,1
21/11/2023,model,33
21/11/2023,image,16756
20/11/2023,application,320
20/11/2023,audio,2
20/11/2023,text,385308
20/11/2023,model,69
20/11/2023,image,2125
19/11/2023,other,2
19/11/2023,text,448834
19/11/2023,model,149
19/11/2023,application,2217
19/11/2023,image,24047
18/11/2023,text,410170
18/11/2023,other,8
18/11/2023,model,151
18/11/2023,image,925
18/11/2023,application,35
17/11/2023,model,106
17/11/2023,other,1
17/11/2023,text,247561
17/11/2023,image,183
17/11/2023,application,1
16/11/2023,text,399325
16/11/2023,image,47
16/11/2023,model,39
16/11/2023,application,22
16/11/2023,other,1
15/11/2023,audio,1
15/11/2023,other,4
15/11/2023,model,642
15/11/2023,image,6584
15/11/2023,application,8
15/11/2023,text,243217
14/11/2023,model,96
14/11/2023,application,3
14/11/2023,text,197542
14/11/2023,audio,12
14/11/2023,other,1
14/11/2023,image,532
13/11/2023,model,15
13/11/2023,image,176
13/11/2023,application,13
13/11/2023,text,172450
12/11/2023,text,505120
12/11/2023,other,1
12/11/2023,image,178
12/11/2023,model,40
12/11/2023,application,6
11/11/2023,application,5
11/11/2023,model,46
11/11/2023,text,347161
11/11/2023,audio,2
11/11/2023,other,3
11/11/2023,image,2436
10/11/2023,model,610
10/11/2023,image,1761
10/11/2023,other,1
10/11/2023,text,199339
10/11/2023,application,31
9/11/2023,application,103
9/11/2023,text,314459
9/11/2023,audio,12
9/11/2023,other,1
9/11/2023,model,7
9/11/2023,image,42
8/11/2023,image,1687
8/11/2023,text,281593
8/11/2023,model,107
8/11/2023,application,3
8/11/2023,audio,9
7/11/2023,text,140030
7/11/2023,application,11
7/11/2023,model,116
7/11/2023,image,247
7/11/2023,other,2
6/11/2023,model,102
6/11/2023,image,81
6/11/2023,text,177544
6/11/2023,application,2
5/11/2023,other,2
5/11/2023,image,257
5/11/2023,text,402704
5/11/2023,model,26
5/11/2023,application,37
4/11/2023,image,1012
4/11/2023,text,432396
4/11/2023,application,6
4/11/2023,model,57
3/11/2023,application,1
3/11/2023,image,1429
3/11/2023,text,152663
3/11/2023,model,283
2/11/2023,video,4
2/11/2023,text,78731
2/11/2023,model,402
2/11/2023,audio,1
2/11/2023,image,1086
2/11/2023,application,6
1/11/2023,text,149695
1/11/2023,image,671
1/11/2023,video,1
1/11/2023,application,3
1/11/2023,model,196
31/10/2023,other,5
31/10/2023,text,139275
31/10/2023,audio,1
31/10/2023,image,1388
31/10/2023,model,102
31/10/2023,application,15
30/10/2023,image,593
30/10/2023,video,1
30/10/2023,application,33
30/10/2023,other,1
30/10/2023,model,21
30/10/2023,text,185706
29/10/2023,image,7243
29/10/2023,text,149674
29/10/2023,application,242
29/10/2023,other,2
28/10/2023,other,3
28/10/2023,image,537
28/10/2023,application,11
28/10/2023,text,283384
28/10/2023,model,15
27/10/2023,image,533
27/10/2023,text,149115
27/10/2023,other,1
27/10/2023,model,11
27/10/2023,application,9
26/10/2023,application,9
26/10/2023,text,140908
26/10/2023,image,803
26/10/2023,other,9
26/10/2023,model,125
25/10/2023,other,1
25/10/2023,image,90
25/10/2023,text,184376
25/10/2023,application,3
25/10/2023,model,10
24/10/2023,application,4
24/10/2023,image,320
24/10/2023,text,73933
23/10/2023,application,5
23/10/2023,image,1157
23/10/2023,other,7
23/10/2023,video,20
23/10/2023,model,66
23/10/2023,text,10287
22/10/2023,other,2
22/10/2023,model,124
22/10/2023,application,2
22/10/2023,text,11476
22/10/2023,image,1630
21/10/2023,model,2
21/10/2023,text,8542
21/10/2023,other,3
21/10/2023,image,1722
21/10/2023,application,6
20/10/2023,application,5
20/10/2023,image,1019
20/10/2023,text,4532
19/10/2023,application,2
19/10/2023,text,9330
19/10/2023,image,2958
19/10/2023,audio,3
19/10/2023,other,2
19/10/2023,model,5
18/10/2023,audio,1
18/10/2023,text,10987
18/10/2023,model,1
18/10/2023,image,1634
18/10/2023,video,10
18/10/2023,application,3
17/10/2023,other,1
17/10/2023,model,283
17/10/2023,image,1145
17/10/2023,application,3
17/10/2023,audio,1
17/10/2023,video,6
17/10/2023,text,14105
16/10/2023,other,3
16/10/2023,model,61
16/10/2023,application,1
16/10/2023,image,825
16/10/2023,text,11621
15/10/2023,other,5
15/10/2023,text,19953
15/10/2023,video,1
15/10/2023,application,62
15/10/2023,image,2096
15/10/2023,model,3
14/10/2023,other,23
14/10/2023,application,5
14/10/2023,text,14276
14/10/2023,image,1479
13/10/2023,model,11
13/10/2023,image,1346
13/10/2023,text,6255
13/10/2023,application,7
13/10/2023,video,1
12/10/2023,text,3279
12/10/2023,application,5
12/10/2023,image,676
11/10/2023,other,2
11/10/2023,image,426
11/10/2023,model,23
11/10/2023,video,3
11/10/2023,application,3
11/10/2023,text,7147
10/10/2023,video,17
10/10/2023,application,9
10/10/2023,other,1
10/10/2023,text,19696
10/10/2023,model,55
10/10/2023,image,1445
9/10/2023,image,1211
9/10/2023,audio,5
9/10/2023,application,5
9/10/2023,text,34710
9/10/2023,video,5
9/10/2023,other,3
9/10/2023,model,479
8/10/2023,application,17
8/10/2023,text,29873
8/10/2023,video,2
8/10/2023,model,15
8/10/2023,audio,1
8/10/2023,image,2748
7/10/2023,application,3
7/10/2023,audio,1
7/10/2023,image,615
7/10/2023,model,11
7/10/2023,text,8928
7/10/2023,video,2
7/10/2023,other,2
6/10/2023,application,2
6/10/2023,other,1
6/10/2023,text,25462
6/10/2023,model,130
6/10/2023,image,733
5/10/2023,image,4312
5/10/2023,model,285
5/10/2023,other,2
5/10/2023,application,2
5/10/2023,text,34117
4/10/2023,audio,1
4/10/2023,image,12797
4/10/2023,other,1
4/10/2023,text,4164
4/10/2023,application,5
4/10/2023,video,1
3/10/2023,audio,7
3/10/2023,text,13761
3/10/2023,application,5
3/10/2023,other,1
3/10/2023,image,2999
2/10/2023,video,3
2/10/2023,text,49285
2/10/2023,image,3019
2/10/2023,application,6
1/10/2023,video,2
1/10/2023,audio,5
1/10/2023,application,57
1/10/2023,other,2
1/10/2023,image,1291
1/10/2023,text,85823
30/9/2023,video,1
30/9/2023,image,3563
30/9/2023,other,3
30/9/2023,audio,2
30/9/2023,application,17
30/9/2023,text,32364
29/9/2023,application,4714
29/9/2023,audio,3
29/9/2023,image,912
29/9/2023,text,39117
28/9/2023,application,3624
28/9/2023,image,2031
28/9/2023,text,94524
28/9/2023,model,10
28/9/2023,audio,10
28/9/2023,other,57
27/9/2023,other,62
27/9/2023,text,63599
27/9/2023,application,8
27/9/2023,audio,1
27/9/2023,model,1
27/9/2023,image,461
26/9/2023,application,11
26/9/2023,audio,1
26/9/2023,text,48579
26/9/2023,other,16
26/9/2023,image,1498
25/9/2023,image,862
25/9/2023,video,1
25/9/2023,application,7
25/9/2023,model,2
25/9/2023,audio,51
25/9/2023,text,30328
24/9/2023,model,1
24/9/2023,other,4
24/9/2023,text,231781
24/9/2023,image,315
24/9/2023,application,3
23/9/2023,other,1
23/9/2023,image,76
23/9/2023,application,1
23/9/2023,audio,3
23/9/2023,text,337258
22/9/2023,application,5
22/9/2023,image,128
22/9/2023,audio,10
22/9/2023,text,188825
21/9/2023,application,3
21/9/2023,audio,49
21/9/2023,other,2
21/9/2023,image,122
21/9/2023,text,188167
20/9/2023,text,239964
20/9/2023,image,769
20/9/2023,model,5
20/9/2023,audio,7
20/9/2023,video,9
20/9/2023,application,1
20/9/2023,other,1
19/9/2023,video,29
19/9/2023,image,871
19/9/2023,text,218410
19/9/2023,application,42
19/9/2023,model,21801
18/9/2023,model,12
18/9/2023,other,4
18/9/2023,text,401697
18/9/2023,application,3
18/9/2023,image,819
17/9/2023,application,7
17/9/2023,image,209
17/9/2023,text,418929
17/9/2023,video,2
16/9/2023,application,4
16/9/2023,image,143
16/9/2023,video,2
16/9/2023,other,1
16/9/2023,text,381039
15/9/2023,text,439059
15/9/2023,application,1009
15/9/2023,image,683
15/9/2023,other,9
14/9/2023,other,3
14/9/2023,image,585
14/9/2023,application,4
14/9/2023,model,80
14/9/2023,text,330822
13/9/2023,text,262278
13/9/2023,other,3
13/9/2023,video,1
13/9/2023,image,381
13/9/2023,application,1
13/9/2023,model,3
12/9/2023,image,145
12/9/2023,text,210967
12/9/2023,other,1
11/9/2023,application,3
11/9/2023,model,1
11/9/2023,image,96
11/9/2023,text,205085
10/9/2023,text,364626
10/9/2023,other,4
10/9/2023,image,243
10/9/2023,application,2
10/9/2023,model,1
9/9/2023,other,1
9/9/2023,text,381075
9/9/2023,image,171
9/9/2023,application,4
8/9/2023,application,8
8/9/2023,image,358
8/9/2023,text,175030
7/9/2023,application,2
7/9/2023,image,180
7/9/2023,text,286251
6/9/2023,application,2
6/9/2023,text,241312
6/9/2023,image,112
5/9/2023,image,109
5/9/2023,other,2
5/9/2023,text,229988
5/9/2023,application,3
4/9/2023,other,6
4/9/2023,text,336283
4/9/2023,application,10
4/9/2023,image,403
3/9/2023,video,1
3/9/2023,image,724
3/9/2023,application,6
3/9/2023,audio,78
3/9/2023,other,1
3/9/2023,text,417430
2/9/2023,other,1
2/9/2023,application,555
2/9/2023,image,901
2/9/2023,audio,26
2/9/2023,text,306012
1/9/2023,image,1768
1/9/2023,model,2
1/9/2023,application,5
1/9/2023,other,2
1/9/2023,text,136313
31/8/2023,text,139424
31/8/2023,application,5
31/8/2023,other,1
31/8/2023,image,601
30/8/2023,application,3
30/8/2023,image,179
30/8/2023,text,155777
30/8/2023,other,3
29/8/2023,image,323
29/8/2023,text,238783
29/8/2023,other,6
29/8/2023,application,1158
28/8/2023,image,232
28/8/2023,other,3
28/8/2023,text,96300
28/8/2023,application,1030
27/8/2023,text,226350
27/8/2023,image,420
27/8/2023,application,1
26/8/2023,application,1648
26/8/2023,other,9
26/8/2023,text,279295
26/8/2023,image,212
25/8/2023,application,73
25/8/2023,image,334
25/8/2023,other,9
25/8/2023,text,174140
24/8/2023,other,16
24/8/2023,image,368
24/8/2023,application,10
24/8/2023,text,163243
23/8/2023,audio,1
23/8/2023,text,180681
23/8/2023,other,11
23/8/2023,image,876
23/8/2023,application,1
23/8/2023,video,1
22/8/2023,other,2
22/8/2023,text,168508
22/8/2023,audio,1
22/8/2023,video,1
22/8/2023,application,4
22/8/2023,image,613
21/8/2023,application,3
21/8/2023,text,307001
21/8/2023,other,4
21/8/2023,image,183
20/8/2023,other,5
20/8/2023,video,1
20/8/2023,text,408880
20/8/2023,image,614
20/8/2023,application,2011
19/8/2023,other,5
19/8/2023,text,300090
19/8/2023,image,191
19/8/2023,application,367
18/8/2023,application,13
18/8/2023,audio,1
18/8/2023,image,4752
18/8/2023,text,149308
18/8/2023,other,2
17/8/2023,text,222752
17/8/2023,image,341
17/8/2023,other,1
17/8/2023,application,13578
16/8/2023,application,9280
16/8/2023,image,934
16/8/2023,text,300139
16/8/2023,other,2
15/8/2023,application,43
15/8/2023,other,1
15/8/2023,image,487
15/8/2023,video,2
15/8/2023,text,330649
15/8/2023,audio,2
14/8/2023,text,305350
14/8/2023,application,8767
14/8/2023,image,3224
14/8/2023,audio,3
14/8/2023,other,6
13/8/2023,other,2
13/8/2023,application,10
13/8/2023,image,313
13/8/2023,text,301519
12/8/2023,text,277180
12/8/2023,application,1500
12/8/2023,image,546
12/8/2023,other,5
11/8/2023,text,252379
11/8/2023,image,271
11/8/2023,other,1
11/8/2023,application,2
10/8/2023,image,265
10/8/2023,video,2
10/8/2023,text,111561
10/8/2023,application,4
9/8/2023,video,1
9/8/2023,text,239426
9/8/2023,image,1049
9/8/2023,application,1526
9/8/2023,other,2
8/8/2023,video,14
8/8/2023,image,424
8/8/2023,text,76368
8/8/2023,application,3
7/8/2023,video,13
7/8/2023,text,183490
7/8/2023,application,16
7/8/2023,image,1373
6/8/2023,video,17
6/8/2023,image,391
6/8/2023,application,21660
6/8/2023,text,386742
5/8/2023,application,7
5/8/2023,image,666
5/8/2023,video,5
5/8/2023,text,252544
4/8/2023,audio,2
4/8/2023,image,405
4/8/2023,text,80871
4/8/2023,other,10
4/8/2023,video,1
3/8/2023,image,177
3/8/2023,application,1279
3/8/2023,text,202964
3/8/2023,other,1
2/8/2023,application,18
2/8/2023,image,461
2/8/2023,video,1
2/8/2023,other,2
2/8/2023,text,121088
1/8/2023,text,133740
1/8/2023,application,10
1/8/2023,audio,1
1/8/2023,image,3020
1/8/2023,other,1
31/7/2023,application,8
31/7/2023,other,3
31/7/2023,image,782
31/7/2023,video,1
31/7/2023,text,196765
30/7/2023,application,21
30/7/2023,image,497
30/7/2023,audio,3
30/7/2023,text,421643
29/7/2023,other,1
29/7/2023,video,1
29/7/2023,text,197909
29/7/2023,image,456
28/7/2023,image,602
28/7/2023,other,1
28/7/2023,text,184857
28/7/2023,application,15
27/7/2023,text,143217
27/7/2023,other,2
27/7/2023,application,24
27/7/2023,image,3014
26/7/2023,image,1723
26/7/2023,audio,1
26/7/2023,other,6
26/7/2023,text,192445
26/7/2023,application,2111
25/7/2023,other,2
25/7/2023,text,207565
25/7/2023,application,11
25/7/2023,image,1483
25/7/2023,video,1
24/7/2023,other,4
24/7/2023,text,282835
24/7/2023,video,1
24/7/2023,image,846
24/7/2023,application,32
23/7/2023,audio,4
23/7/2023,image,625
23/7/2023,application,3002
23/7/2023,model,2
23/7/2023,other,5
23/7/2023,text,348609
22/7/2023,application,5
22/7/2023,image,1371
22/7/2023,text,88222
21/7/2023,application,5
21/7/2023,other,1
21/7/2023,text,64640
21/7/2023,image,1407
20/7/2023,application,21
20/7/2023,other,5
20/7/2023,text,143645
20/7/2023,image,723
19/7/2023,text,210171
19/7/2023,application,4736
19/7/2023,other,11
19/7/2023,image,1614
19/7/2023,audio,82
18/7/2023,application,2031
18/7/2023,image,1844
18/7/2023,audio,3
18/7/2023,other,2
18/7/2023,model,1
18/7/2023,text,320083
17/7/2023,audio,4
17/7/2023,other,9
17/7/2023,model,3
17/7/2023,image,3247
17/7/2023,video,1
17/7/2023,text,174517
17/7/2023,application,2018
16/7/2023,image,962
16/7/2023,text,371576
16/7/2023,application,13055
16/7/2023,audio,5
16/7/2023,model,2
16/7/2023,other,4
15/7/2023,text,254433
15/7/2023,application,6019
15/7/2023,other,26
15/7/2023,model,1
15/7/2023,image,1581
14/7/2023,audio,1
14/7/2023,image,559
14/7/2023,other,3
14/7/2023,text,124298
14/7/2023,application,18014
13/7/2023,image,1678
13/7/2023,other,1
13/7/2023,application,1033
13/7/2023,text,113596
13/7/2023,audio,2
12/7/2023,application,22386
12/7/2023,other,4
12/7/2023,image,5085
12/7/2023,audio,1
12/7/2023,text,180742
12/7/2023,video,1
11/7/2023,image,1799
11/7/2023,other,1
11/7/2023,application,2174
11/7/2023,text,177961
10/7/2023,image,1628
10/7/2023,text,243001
10/7/2023,application,12051
9/7/2023,image,1897
9/7/2023,audio,88
9/7/2023,application,10020
9/7/2023,text,373915
8/7/2023,audio,14
8/7/2023,application,18115
8/7/2023,text,331408
8/7/2023,other,2
8/7/2023,image,985
7/7/2023,video,2
7/7/2023,application,2043
7/7/2023,audio,3
7/7/2023,other,3
7/7/2023,text,280740
7/7/2023,image,5035
6/7/2023,application,6014
6/7/2023,video,25
6/7/2023,image,1577
6/7/2023,text,119563
6/7/2023,audio,2
6/7/2023,other,1
5/7/2023,audio,1
5/7/2023,video,3
5/7/2023,text,182567
5/7/2023,image,1496
5/7/2023,application,2009
4/7/2023,text,98144
4/7/2023,application,4019
4/7/2023,other,5
4/7/2023,image,1896
4/7/2023,model,1
4/7/2023,audio,7
3/7/2023,application,4036
3/7/2023,other,2
3/7/2023,image,3776
3/7/2023,audio,7
3/7/2023,text,54954
2/7/2023,text,94529
2/7/2023,application,17
2/7/2023,audio,4
2/7/2023,image,2530
2/7/2023,video,1
1/7/2023,video,1
1/7/2023,image,6233
1/7/2023,other,1
1/7/2023,application,30
1/7/2023,audio,6
1/7/2023,text,77870
30/6/2023,text,145403
30/6/2023,other,4
30/6/2023,application,40
30/6/2023,audio,2
30/6/2023,image,4242
29/6/2023,text,153861
29/6/2023,video,2
29/6/2023,application,6380
29/6/2023,image,2250
29/6/2023,audio,5
29/6/2023,other,10
28/6/2023,application,2641
28/6/2023,audio,1
28/6/2023,other,4
28/6/2023,image,794
28/6/2023,text,93121
27/6/2023,audio,1
27/6/2023,text,178931
27/6/2023,application,724
27/6/2023,image,2234
27/6/2023,other,5
26/6/2023,text,144403
26/6/2023,image,3613
26/6/2023,other,7
26/6/2023,application,6648
26/6/2023,audio,14
25/6/2023,text,159248
25/6/2023,other,110
25/6/2023,image,6957
25/6/2023,application,3643
24/6/2023,image,10960
24/6/2023,video,1
24/6/2023,audio,9
24/6/2023,application,108
24/6/2023,other,13
24/6/2023,text,116641
23/6/2023,application,19
23/6/2023,image,3218
23/6/2023,text,101778
23/6/2023,other,9
23/6/2023,audio,1
22/6/2023,video,3
22/6/2023,application,33
22/6/2023,image,3392
22/6/2023,text,108575
22/6/2023,other,9
22/6/2023,audio,1
21/6/2023,application,20
21/6/2023,other,7
21/6/2023,text,82359
21/6/2023,image,2999
21/6/2023,audio,7
20/6/2023,image,3393
20/6/2023,text,167594
20/6/2023,application,818
20/6/2023,other,2
19/6/2023,application,1635
19/6/2023,text,164434
19/6/2023,other,2
19/6/2023,image,4227
18/6/2023,text,179879
18/6/2023,audio,3
18/6/2023,image,31530
18/6/2023,other,9
18/6/2023,application,11405
17/6/2023,video,2
17/6/2023,application,3025
17/6/2023,image,5708
17/6/2023,other,6
17/6/2023,text,196061
16/6/2023,text,188686
16/6/2023,application,11238
16/6/2023,image,4945
16/6/2023,other,2
15/6/2023,image,4996
15/6/2023,other,30
15/6/2023,text,139261
15/6/2023,audio,1
15/6/2023,application,1730
14/6/2023,other,2
14/6/2023,application,1152
14/6/2023,text,66821
14/6/2023,image,4090
13/6/2023,other,5
13/6/2023,text,104799
13/6/2023,audio,1
13/6/2023,image,34186
13/6/2023,application,4227
12/6/2023,application,1905
12/6/2023,other,4
12/6/2023,text,99338
12/6/2023,model,2
12/6/2023,image,5860
11/6/2023,image,15991
11/6/2023,video,8
11/6/2023,other,1
11/6/2023,application,137
11/6/2023,model,1
11/6/2023,text,158539
10/6/2023,text,79105
10/6/2023,image,18037
10/6/2023,audio,8
10/6/2023,other,1
10/6/2023,application,223
10/6/2023,video,1
9/6/2023,model,2
9/6/2023,application,328
9/6/2023,image,4304
9/6/2023,text,87094
9/6/2023,other,1
9/6/2023,audio,1
8/6/2023,other,2
8/6/2023,image,7569
8/6/2023,application,799
8/6/2023,text,96213
7/6/2023,application,725
7/6/2023,other,3
7/6/2023,text,49213
7/6/2023,image,3006
6/6/2023,application,248
6/6/2023,text,99116
6/6/2023,image,14840
5/6/2023,audio,1
5/6/2023,image,7455
5/6/2023,application,189
5/6/2023,text,85551
4/6/2023,application,938
4/6/2023,text,128567
4/6/2023,image,4279
4/6/2023,audio,1
3/6/2023,image,4782
3/6/2023,audio,1
3/6/2023,text,120176
3/6/2023,other,1
3/6/2023,application,568
2/6/2023,text,134822
2/6/2023,application,579
2/6/2023,image,4727
1/6/2023,audio,1
1/6/2023,application,939
1/6/2023,text,62199
1/6/2023,image,7634
31/5/2023,application,784
31/5/2023,image,15156
31/5/2023,text,115993
30/5/2023,image,10895
30/5/2023,other,1
30/5/2023,application,658
30/5/2023,text,196582
29/5/2023,audio,1
29/5/2023,application,2725
29/5/2023,image,8605
29/5/2023,text,251558
28/5/2023,text,222759
28/5/2023,image,10505
28/5/2023,other,1
28/5/2023,application,185
27/5/2023,text,181361
27/5/2023,image,16609
27/5/2023,application,9329
26/5/2023,audio,1
26/5/2023,application,2186
26/5/2023,image,14328
26/5/2023,text,135997
25/5/2023,other,3
25/5/2023,image,28738
25/5/2023,video,2
25/5/2023,text,121603
25/5/2023,application,212
24/5/2023,text,136973
24/5/2023,other,3
24/5/2023,application,124
24/5/2023,image,9249
23/5/2023,image,6545
23/5/2023,video,1
23/5/2023,application,131
23/5/2023,text,247881
23/5/2023,other,2
22/5/2023,text,231736
22/5/2023,audio,1
22/5/2023,image,5675
22/5/2023,video,1
22/5/2023,application,5
21/5/2023,video,1
21/5/2023,application,38
21/5/2023,text,232107
21/5/2023,image,14777
20/5/2023,video,1
20/5/2023,image,6392
20/5/2023,application,124
20/5/2023,text,179608
19/5/2023,video,1
19/5/2023,application,40
19/5/2023,text,208896
19/5/2023,image,9707
18/5/2023,text,191757
18/5/2023,image,5914
18/5/2023,other,2
18/5/2023,application,19
17/5/2023,image,2253
17/5/2023,other,2
17/5/2023,text,284776
17/5/2023,audio,1
17/5/2023,application,35
17/5/2023,video,2
16/5/2023,application,638
16/5/2023,image,4983
16/5/2023,text,276846
15/5/2023,image,1614
15/5/2023,text,266463
15/5/2023,application,17
14/5/2023,video,13
14/5/2023,image,1867
14/5/2023,other,4
14/5/2023,text,372094
14/5/2023,application,59
13/5/2023,video,1
13/5/2023,other,4
13/5/2023,text,342231
13/5/2023,image,836
13/5/2023,application,1917
12/5/2023,text,252442
12/5/2023,image,452
12/5/2023,application,579
12/5/2023,audio,1
11/5/2023,application,506
11/5/2023,audio,3
11/5/2023,other,1
11/5/2023,video,4
11/5/2023,text,279335
11/5/2023,image,1385
10/5/2023,other,11
10/5/2023,audio,1
10/5/2023,text,341364
10/5/2023,application,168
10/5/2023,image,13154
9/5/2023,other,1
9/5/2023,image,867
9/5/2023,application,110
9/5/2023,text,320918
8/5/2023,other,40
8/5/2023,application,454
8/5/2023,text,324041
8/5/2023,image,59
7/5/2023,image,20
7/5/2023,other,1
7/5/2023,text,399552
7/5/2023,application,518
6/5/2023,image,157
6/5/2023,application,864
6/5/2023,other,2
6/5/2023,text,323781
5/5/2023,image,358
5/5/2023,application,85
5/5/2023,text,143870
5/5/2023,other,3
4/5/2023,application,1067
4/5/2023,image,424
4/5/2023,video,1
4/5/2023,text,205147
4/5/2023,other,30
3/5/2023,other,3
3/5/2023,application,2238
3/5/2023,image,224
3/5/2023,text,157151
2/5/2023,application,553
2/5/2023,text,195522
2/5/2023,other,1
2/5/2023,image,683
1/5/2023,application,1326
1/5/2023,image,316
1/5/2023,text,371190
30/4/2023,text,307051
30/4/2023,image,209
30/4/2023,application,105
29/4/2023,application,100
29/4/2023,text,222939
29/4/2023,image,272
28/4/2023,application,340
28/4/2023,audio,1
28/4/2023,text,176956
28/4/2023,image,201
27/4/2023,image,242
27/4/2023,video,1
27/4/2023,application,348
27/4/2023,text,123425
27/4/2023,other,5
26/4/2023,other,1
26/4/2023,image,476
26/4/2023,text,150399
26/4/2023,model,1
26/4/2023,application,123
25/4/2023,application,84
25/4/2023,image,499
25/4/2023,text,83308
25/4/2023,model,2
24/4/2023,application,9
24/4/2023,image,21954
24/4/2023,other,1
24/4/2023,text,65771
24/4/2023,model,4
23/4/2023,audio,1
23/4/2023,other,1
23/4/2023,application,547
23/4/2023,model,41
23/4/2023,text,190299
23/4/2023,image,2174
22/4/2023,model,21
22/4/2023,image,21384
22/4/2023,application,38
22/4/2023,text,78242
22/4/2023,video,1
22/4/2023,other,1
21/4/2023,other,1
21/4/2023,video,1
21/4/2023,application,18
21/4/2023,model,6
21/4/2023,image,39563
21/4/2023,text,15906
20/4/2023,model,2
20/4/2023,image,1930
20/4/2023,video,58
20/4/2023,text,6840
20/4/2023,application,12
20/4/2023,audio,2
19/4/2023,image,2796
19/4/2023,model,1
19/4/2023,text,8283
19/4/2023,application,22
18/4/2023,video,2
18/4/2023,model,101
18/4/2023,text,12468
18/4/2023,image,1706
18/4/2023,application,748
17/4/2023,image,3991
17/4/2023,text,26373
17/4/2023,application,257
17/4/2023,video,1
16/4/2023,text,4622
16/4/2023,image,2483
16/4/2023,application,12
15/4/2023,video,5
15/4/2023,application,328
15/4/2023,text,5066
15/4/2023,image,4050
14/4/2023,audio,1
14/4/2023,image,1876
14/4/2023,video,2
14/4/2023,application,458
14/4/2023,text,4971
13/4/2023,video,2
13/4/2023,application,50
13/4/2023,image,3760
13/4/2023,text,4411
13/4/2023,audio,2
12/4/2023,video,1
12/4/2023,other,1
12/4/2023,text,9646
12/4/2023,application,313
12/4/2023,image,5588
12/4/2023,audio,2
11/4/2023,application,105
11/4/2023,other,7
11/4/2023,text,9122
11/4/2023,image,7061
11/4/2023,model,1
10/4/2023,image,4244
10/4/2023,application,47
10/4/2023,text,8600
9/4/2023,text,20853
9/4/2023,image,16678
9/4/2023,audio,2
9/4/2023,other,1
9/4/2023,application,224
8/4/2023,text,16786
8/4/2023,model,6
8/4/2023,video,3
8/4/2023,other,1
8/4/2023,image,19678
8/4/2023,application,309
8/4/2023,audio,1
7/4/2023,other,1
7/4/2023,model,20
7/4/2023,text,19749
7/4/2023,application,405
7/4/2023,image,17242
7/4/2023,audio,4
6/4/2023,video,2
6/4/2023,text,11720
6/4/2023,model,5
6/4/2023,audio,2
6/4/2023,application,145
6/4/2023,image,14213
5/4/2023,image,14999
5/4/2023,application,754
5/4/2023,other,1
5/4/2023,video,1
5/4/2023,audio,2
5/4/2023,text,15801
4/4/2023,image,24169
4/4/2023,video,2
4/4/2023,audio,3
4/4/2023,text,50647
4/4/2023,application,1553
3/4/2023,image,13964
3/4/2023,application,2472
3/4/2023,text,31508
2/4/2023,text,62602
2/4/2023,video,1
2/4/2023,image,9273
2/4/2023,application,452
1/4/2023,model,22
1/4/2023,audio,3
1/4/2023,image,8145
1/4/2023,text,12995
1/4/2023,application,122
31/3/2023,image,3264
31/3/2023,text,2126
31/3/2023,application,157
31/3/2023,video,1
30/3/2023,image,10860
30/3/2023,audio,3
30/3/2023,application,18
30/3/2023,video,1
30/3/2023,text,2629
29/3/2023,application,12
29/3/2023,model,4
29/3/2023,image,7715
29/3/2023,text,2127
29/3/2023,audio,2
29/3/2023,video,1
28/3/2023,application,12
28/3/2023,video,12
28/3/2023,image,16441
28/3/2023,text,1528
27/3/2023,video,72
27/3/2023,image,11312
27/3/2023,application,26
27/3/2023,text,1452
26/3/2023,text,1850
26/3/2023,image,7413
26/3/2023,video,29
26/3/2023,application,14
25/3/2023,text,1016
25/3/2023,application,1
25/3/2023,image,11623
25/3/2023,video,10
25/3/2023,audio,1
24/3/2023,image,4138
24/3/2023,text,593
24/3/2023,application,10
23/3/2023,application,9
23/3/2023,text,811
23/3/2023,model,1
23/3/2023,video,2
23/3/2023,image,2806
22/3/2023,video,1
22/3/2023,application,1
22/3/2023,model,1
22/3/2023,text,1183
22/3/2023,image,2586
21/3/2023,audio,1
21/3/2023,image,2686
21/3/2023,model,16
21/3/2023,video,3
21/3/2023,text,15537
21/3/2023,application,112
20/3/2023,image,7442
20/3/2023,other,2
20/3/2023,audio,2
20/3/2023,application,286
20/3/2023,text,11902
19/3/2023,text,6921
19/3/2023,audio,2
19/3/2023,application,51
19/3/2023,image,7690
18/3/2023,audio,2
18/3/2023,image,3842
18/3/2023,text,10368
18/3/2023,video,2
18/3/2023,application,34
17/3/2023,image,6307
17/3/2023,application,13
17/3/2023,text,5426
17/3/2023,video,13
16/3/2023,application,8
16/3/2023,image,2109
16/3/2023,model,1
16/3/2023,video,4
16/3/2023,text,4359
15/3/2023,video,2
15/3/2023,image,13661
15/3/2023,text,6548
15/3/2023,audio,2
15/3/2023,application,8
14/3/2023,application,31
14/3/2023,text,5052
14/3/2023,video,8
14/3/2023,image,2132
14/3/2023,audio,2
13/3/2023,audio,1
13/3/2023,image,3031
13/3/2023,application,28
13/3/2023,text,11452
13/3/2023,video,56
12/3/2023,video,8
12/3/2023,image,11460
12/3/2023,text,5852
12/3/2023,application,62
11/3/2023,audio,2
11/3/2023,video,105
11/3/2023,application,161
11/3/2023,image,18668
11/3/2023,text,6269
10/3/2023,application,625
10/3/2023,text,8434
10/3/2023,video,14
10/3/2023,image,4956
10/3/2023,audio,2
9/3/2023,text,26853
9/3/2023,application,934
9/3/2023,image,2927
9/3/2023,video,978
8/3/2023,audio,1
8/3/2023,other,2
8/3/2023,text,3400
8/3/2023,image,5314
8/3/2023,video,1
8/3/2023,application,11
7/3/2023,application,17
7/3/2023,video,1
7/3/2023,image,9191
7/3/2023,text,9558
7/3/2023,audio,6
6/3/2023,application,23
6/3/2023,text,7169
6/3/2023,video,11
6/3/2023,image,6790
6/3/2023,audio,1
5/3/2023,audio,31
5/3/2023,video,2
5/3/2023,image,8614
5/3/2023,application,4
5/3/2023,text,7350
4/3/2023,audio,35
4/3/2023,application,67
4/3/2023,video,6
4/3/2023,text,10880
4/3/2023,image,8371
3/3/2023,application,68
3/3/2023,image,5125
3/3/2023,video,3
3/3/2023,audio,2
3/3/2023,text,12883
2/3/2023,other,1
2/3/2023,video,6
2/3/2023,application,16
2/3/2023,image,5851
2/3/2023,text,9561
2/3/2023,audio,1
1/3/2023,application,23
1/3/2023,model,1
1/3/2023,video,1
1/3/2023,image,8817
1/3/2023,audio,2
1/3/2023,text,15981
28/2/2023,video,7
28/2/2023,audio,5
28/2/2023,image,5743
28/2/2023,application,786
28/2/2023,text,9207
27/2/2023,image,4027
27/2/2023,text,3910
27/2/2023,application,1
26/2/2023,application,13
26/2/2023,text,5526
26/2/2023,video,10
26/2/2023,audio,9
26/2/2023,image,8935
25/2/2023,application,22
25/2/2023,audio,9
25/2/2023,text,4652
25/2/2023,video,4
25/2/2023,image,2494
24/2/2023,image,3507
24/2/2023,application,2
24/2/2023,text,1880
24/2/2023,video,3
24/2/2023,other,1
24/2/2023,audio,4
23/2/2023,image,3712
23/2/2023,video,18
23/2/2023,application,2
23/2/2023,model,1
23/2/2023,text,601
23/2/2023,audio,6
22/2/2023,video,21
22/2/2023,text,746
22/2/2023,application,37
22/2/2023,audio,3
22/2/2023,image,3107
21/2/2023,audio,8
21/2/2023,video,13
21/2/2023,image,4261
21/2/2023,text,3086
21/2/2023,application,96
20/2/2023,application,2
20/2/2023,video,11
20/2/2023,model,1
20/2/2023,text,399
20/2/2023,image,4002
20/2/2023,audio,4
19/2/2023,audio,17
19/2/2023,image,3645
19/2/2023,other,2
19/2/2023,video,38
19/2/2023,application,4
19/2/2023,text,1456
18/2/2023,text,2358
18/2/2023,audio,4
18/2/2023,video,9
18/2/2023,image,8486
18/2/2023,application,6
17/2/2023,audio,15
17/2/2023,image,5697
17/2/2023,model,1
17/2/2023,application,2
17/2/2023,video,3
17/2/2023,text,1680
16/2/2023,application,2
16/2/2023,audio,3
16/2/2023,image,5933
16/2/2023,text,5415
16/2/2023,video,2
16/2/2023,other,1
15/2/2023,video,28
15/2/2023,model,3
15/2/2023,text,1135
15/2/2023,application,11
15/2/2023,audio,9
15/2/2023,image,16610
14/2/2023,video,23
14/2/2023,image,14133
14/2/2023,model,7
14/2/2023,application,7
14/2/2023,text,2469
13/2/2023,audio,1
13/2/2023,model,1
13/2/2023,image,8251
13/2/2023,text,1021
13/2/2023,video,35
13/2/2023,application,111
12/2/2023,text,545
12/2/2023,audio,10
12/2/2023,image,9062
12/2/2023,model,1
12/2/2023,application,1
12/2/2023,video,13
11/2/2023,audio,7
11/2/2023,image,7559
11/2/2023,video,108
11/2/2023,application,13
11/2/2023,text,1405
10/2/2023,audio,4
10/2/2023,application,1
10/2/2023,video,2
10/2/2023,text,756
10/2/2023,image,5934
9/2/2023,text,958
9/2/2023,image,20855
9/2/2023,video,9
9/2/2023,audio,2
8/2/2023,text,1925
8/2/2023,image,6386
8/2/2023,application,2
7/2/2023,image,3452
7/2/2023,text,1226
7/2/2023,application,1
7/2/2023,audio,2
6/2/2023,video,1
6/2/2023,image,3379
6/2/2023,text,118
6/2/2023,application,2
6/2/2023,audio,55
5/2/2023,image,2641
5/2/2023,video,2
5/2/2023,audio,7
5/2/2023,application,1
5/2/2023,text,109
4/2/2023,image,1039
4/2/2023,text,47
4/2/2023,audio,28
3/2/2023,text,45
3/2/2023,audio,5
3/2/2023,application,1
3/2/2023,image,195
2/2/2023,application,2
2/2/2023,text,59
2/2/2023,audio,3
2/2/2023,image,409
1/2/2023,audio,4
1/2/2023,image,193
1/2/2023,text,28
31/1/2023,image,95
31/1/2023,text,9
30/1/2023,video,1
30/1/2023,image,79
30/1/2023,text,2
29/1/2023,image,115
29/1/2023,application,3
29/1/2023,video,1
29/1/2023,text,9
28/1/2023,text,9
28/1/2023,image,7
27/1/2023,text,14
27/1/2023,image,5
26/1/2023,text,4
26/1/2023,image,8
25/1/2023,text,2
25/1/2023,image,7
24/1/2023,text,2
24/1/2023,image,2
23/1/2023,image,13
23/1/2023,audio,2
23/1/2023,text,7
23/1/2023,video,1
22/1/2023,text,4
22/1/2023,application,1
22/1/2023,image,29
21/1/2023,image,4
21/1/2023,text,1
20/1/2023,image,3
19/1/2023,image,5
16/1/2023,image,1
15/1/2023,image,1
13/1/2023,image,1
13/1/2023,text,1
12/1/2023,text,1
10/1/2023,image,1
5/1/2023,image,1
19/12/2022,image,1
17/12/2022,image,1
14/12/2022,image,1
